Aggressive Non-Orthogonal Transmission with DFT-s-OFDM for Direct Device-to-Satellite Communications

Direct Device-to-Satellite (D2S) communications promise global connectivity to unmodified user equipment (UE), extending coverage beyond terrestrial networks. Realizing this promise is fundamentally challenging: severe path loss and limited UE transmit power push uplink SNRs far below terrestrial norms, while suitable spectrum remains scarce. Together, these constraints impose a spectral-efficiency (SE) bottleneck, and under such conditions the efficiency of the UE power amplifier becomes critical, jointly governing transmit power and battery life. To improve UE-side power efficiency, 3GPP has adopted Discrete Fourier Transform-spread OFDM (DFT-s-OFDM) as an optional uplink waveform, exploiting its substantially lower Peak-to-Average Power Ratio (PAPR) relative to OFDM. To break the SE bottleneck, we show that aggressive non-orthogonal transmission, in which the number of concurrent users exceeds the number of receive antennas by more than 2x, can unlock substantial capacity gains that remain entirely unexploited. Realising these gains, however, requires receiver architectures that, to the best of our knowledge, have not yet been developed. DFT-s-OFDM intensifies the difficulty: the DFT spreading couples signal components across subcarriers, inflating the effective dimensionality of the detection problem. We address both challenges with a novel receiver design that jointly exploits the SE gains of aggressive non-orthogonal transmission and the power-efficiency benefits of DFT-s-OFDM. Simulations under realistic channel-estimation errors and high-mobility Doppler show that the proposed scheme achieves 2x the SE of baseline, surpasses recent nonlinear MIMO receivers by 40% at 15% of their complexity, and reduces PAPR by up to 6 dB relative to DFT-s-OFDM MIMO and 11 dB relative to OFDM.

==> figures/ChanEst31.tikz <==
\pgfplotsset{compat=1.11,
    /pgfplots/ybar legend/.style={
    /pgfplots/legend image code/.code={%
       \draw[##1,/tikz/.cd,yshift=-0.25em]
        (0cm,0cm) rectangle (4pt,0.9em);},
   },
}
\definecolor{mycolor1}{rgb}{1,0,0}
\definecolor{mycolor2}{rgb}{0,1,1}
%\definecolor{mycolor3}{rgb}{1,0,1}
\definecolor{mycolor3}{rgb}{0.5,0,0}
\definecolor{mycolor4}{rgb}{0,0,0.5}
\definecolor{mycolor5}{rgb}{0,0.5,0}
\definecolor{mycolor6}{rgb}{0.215,0,0.392}%
%
\begin{tikzpicture}

\begin{axis}[
width=\columnwidth, height=1.1in,ybar,ymin=0,ymax=15,yminorticks=true, ymajorgrids, yminorgrids,grid style={dotted},xtick={7.1, 7.7,8.23,8.8},xticklabels={Perf. Chan, Est. Chan (5 km/h),Est. Chan (50 km/h),Est. Chan (500 km/h)},xticklabel style={rotate=45, anchor=east},tick label style={font=\small}, xmin=6.9,xmax=9,legend columns=2, legend style={draw=none,fill=none,at={(0.5, 1)}, anchor=north},legend cell align=left,ylabel style={align=center}, ylabel=  Achievable Spectral \\ Efficiency (bits/s/Hz) , every node near coord/.append style={rotate=90, anchor=east,xshift=30pt,yshift=-7pt},bar width=11pt,enlarge x limits=0.05]


% \addplot[red!20!black,fill=mycolor4] coordinates
%    {((7.6,14.68)};
%	 \addlegendentry{\footnotesize \systemname JD\&D};
	 
	 
  \addplot[red!20!black,fill=mycolor2] coordinates
{(7.63,13.39)};
\addlegendentry{\footnotesize \systemname};

 \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
{(7.66,6)};
\addlegendentry{\footnotesize DFT-s-L MMSE};







%  \addplot[red!20!black,fill=mycolor4] coordinates
%	{(7.82,12.06)};

	
	 \addplot[red!20!black,fill=mycolor2] coordinates
	{(7.85,8.78)};

	
	 \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
	{(7.88,5) };
	



%\addplot[red!20!black,fill=mycolor4] coordinates
%    {(8.04,12)};

	
	\addplot[red!20!black,fill=mycolor2] coordinates
	{(8.07,8.5)};

	
		\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
	{(8.1,4.8)};

	

%      \addplot[red!20!black,fill=mycolor4] coordinates
%     {(2,0.5861) (4,0.293) (6,0.1953) (8,0.1465)};
% 	 \addlegendentry{\footnotesize Orthogonal Transmissions};

% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,0.5861) (4,0.5008) (6,0.4413) (8,0.3968)};
% 	\addlegendentry{\footnotesize Non-orthogonal Transmissions};
    
   
  
    
%\addplot[red!20!black,fill=mycolor4] coordinates
%    {(8.26,10.22)};





 




    \addplot[red!20!black,fill=mycolor2] coordinates
    {(8.29,8.11)};



    
% 	\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,4) (4,8) (6,12) (8,16) (10,20) (12,24)};
% 	\addlegendentry{NL-COMM};
    
	
	
	
 
 	 \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
 	{(8.32,4.17)};
 

\end{axis}
\end{tikzpicture}%

==> figures/PAPR.tikz <==
\pgfplotsset{compat=1.11,
	/pgfplots/ybar legend/.style={
		/pgfplots/legend image code/.code={%
			\draw[##1,/tikz/.cd,yshift=-0.25em]
			(0cm,0cm) rectangle (4pt,0.9em);},
	},
}
\definecolor{mycolor1}{rgb}{1,0,0}
\definecolor{mycolor2}{rgb}{0,1,1}
%\definecolor{mycolor3}{rgb}{1,0,1}
\definecolor{mycolor3}{rgb}{0.5,0,0}
\definecolor{mycolor4}{rgb}{0,0,0.5}
\definecolor{mycolor5}{rgb}{0,0.5,0}
\definecolor{mycolor6}{rgb}{0.215,0,0.392}%
%
\begin{tikzpicture}
	
	\pgfplotsset{
		scale only axis,
		xmin=1.5, xmax=12.8
	}
	
	\begin{axis}[
		width=\columnwidth, height=2in, axis y line*=left, ybar,ymin=0,ymax=8,yminorticks=true, ymajorgrids, yminorgrids,grid style={dotted},xtick={2,7,12},xticklabels={4,8,16},tick label style={font=\small},xmin=1.5,xmax=12.5,xlabel={Number of UEs},legend columns=1, legend style={draw=none,fill=none,at={(0.39, 1)}, anchor=north},legend cell align=left,ylabel style={align=center}, ylabel=PAPR per UE (dB), x tick label style={anchor=north}, every node near coord/.append style={rotate=90, anchor=east,xshift=30pt,yshift=-7pt},bar width=6.5pt,enlarge x limits=0.05]
		
		
	
		
		\addplot[red!20!black,fill=mycolor4,pattern=north west lines,pattern color = mycolor4] coordinates
		{(1.8,7) (6.2,5.7) (10.6,1.2)};
		\addlegendentry{\footnotesize \quad PAPR};
		
		
	
		
%			\addplot[red!20!black,fill=mycolor3,pattern=vertical lines,pattern color = mycolor3] coordinates
%		{(2,8) (4,16) (6,26) (8,34) (10,46) (12,55)};
%		\addlegendentry{Linear ZF};
%		
		
		% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north east lines,pattern color = mycolor3] coordinates
		%    {(2,11.7) (4,21.8) (6,26.64) (8,26.6) (10,22.8)};
		% \addlegendentry{\small Decentralized NL-COMM (32 PEs)};
		% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=vertical lines,pattern color = mycolor3] coordinates
		%    {(2,11.8) (4,22) (6,28.8) (8,33.6) (10,23)};
		% \addlegendentry{\small Decentralized NL-COMM (64 PEs)};
		% 	\addplot[red!20!black,fill=mycolor4,pattern=north west lines,pattern color = mycolor4] coordinates
		%     {(2,12) (4,23) (6,32) (8,36) (10,24)};
		% 	\addlegendentry{ Decentralized NL-COMM (256 PEs)};
		
		l\end{axis}
	
	
	\begin{axis}[width=\columnwidth, height=2in,
		axis y line*=right, ybar,ymin=0,ymode=log, ymax=1000,yminorticks=true, legend style={draw=none,fill=none,at={(0.55, 0.92)}, anchor=north},
		axis x line=none,
		ylabel=Range \& Coverage Gain vs. OFDM,bar width=6.5pt
		]
		
		
		\addplot[red!20!mycolor4,line width = .4mm,fill=mycolor4,pattern=north west lines,pattern color = mycolor2] coordinates
		{(3.55,67) (7.6,94) (11.73,223)};
		\addlegendentry{\footnotesize Range Gain};
		\addplot[red!20!black,fill=mycolor3,pattern=horizontal lines,pattern color = mycolor2] coordinates
		{(3.55,181) (7.6,280) (11.73,971)};
		\addlegendentry{\footnotesize Coverage Area Gain};
	
		l\end{axis}
	
\end{tikzpicture}%

==> figures/SEaggressive2.tikz <==
\pgfplotsset{compat=1.11,
    /pgfplots/ybar legend/.style={
    /pgfplots/legend image code/.code={%
       \draw[##1,/tikz/.cd,yshift=-0.25em]
        (0cm,0cm) rectangle (4pt,0.9em);},
   },
}
\definecolor{mycolor1}{rgb}{1,0,0}
\definecolor{mycolor2}{rgb}{0,1,1}
%\definecolor{mycolor3}{rgb}{1,0,1}
\definecolor{mycolor3}{rgb}{0.5,0,0}
\definecolor{mycolor4}{rgb}{0,0,0.5}
\definecolor{mycolor5}{rgb}{0,0.5,0}
\definecolor{mycolor6}{rgb}{0.215,0,0.392}%
%
\begin{tikzpicture}

\begin{axis}[
width=\columnwidth, height=1.7in,ybar,ymin=0,ymax=15,yminorticks=true, ymajorgrids, yminorgrids,grid style={dotted},xtick={2, 4,6},xticklabels={4, 8, 16},tick label style={font=\small}, xmin=1.1,xmax=6.5,xlabel={Number of UEs},legend columns=1, legend style={draw=none,fill=none,at={(0.5, 1)}, anchor=north},legend cell align=left,ylabel style={align=center}, ylabel=   Spectral  Efficiency \\ (bits/s/Hz) , every node near coord/.append style={rotate=90, anchor=east,xshift=30pt,yshift=-7pt},bar width=7pt,enlarge x limits=0.05]

% \addplot[red!20!mycolor4, fill=mycolor4,pattern=vertical lines,pattern color = mycolor2] coordinates
%{(2,9.98) (4,14.5) (6,18)};
%\addlegendentry{\footnotesize Capacity};

% \addplot[red!20!black,fill=mycolor4] coordinates
%    {(2,8) (4,11.1) (6,12)};
%	 \addlegendentry{\footnotesize \systemname JD\&D};
	 
	 
  \addplot[red!20!black,fill=mycolor2] coordinates
{(2,6.73) (4,9.06) (6,10)};
\addlegendentry{\footnotesize \systemname};

% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
%{(2,3) (4,0)};
%\addlegendentry{\footnotesize DFT-s-L MMSE};

 \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
{(2,3.7) (4,0)};
\addlegendentry{\footnotesize DFT-s-L MMSE};

 \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=horizontal lines,pattern color = mycolor5] coordinates
{(2,4.6) (4,5.1) (6,0.4)};
\addlegendentry{\footnotesize DFT-s-SIC};



%  \addplot[red!20!black,fill=mycolor4] coordinates
%	{(7.82,12.06)};
%
%	
%	 \addplot[red!20!black,fill=mycolor2] coordinates
%	{(7.85,8.78)};
%
%	
%	 \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
%	{(7.88,5) };
%	
%
%
%
%\addplot[red!20!black,fill=mycolor4] coordinates
%    {(8.04,12)};
%
%	
%	\addplot[red!20!black,fill=mycolor2] coordinates
%	{(8.07,8.5)};
%
%	
%		\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
%	{(8.1,4.8)};

	

%      \addplot[red!20!black,fill=mycolor4] coordinates
%     {(2,0.5861) (4,0.293) (6,0.1953) (8,0.1465)};
% 	 \addlegendentry{\footnotesize Orthogonal Transmissions};

% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,0.5861) (4,0.5008) (6,0.4413) (8,0.3968)};
% 	\addlegendentry{\footnotesize Non-orthogonal Transmissions};
    
   
  
    
%\addplot[red!20!black,fill=mycolor4] coordinates
%    {(8.26,10.22)};
%
%
%
%
%
% 
%
%
%
%
%    \addplot[red!20!black,fill=mycolor2] coordinates
%    {(8.29,8.11)};



    
% 	\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,4) (4,8) (6,12) (8,16) (10,20) (12,24)};
% 	\addlegendentry{NL-COMM};
    
	
	
	
 
% 	 \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
% 	{(8.32,4.17)};
 

\end{axis}
\end{tikzpicture}%

==> figures/comp2.tikz <==
\pgfplotsset{compat=1.11,
    /pgfplots/ybar legend/.style={
    /pgfplots/legend image code/.code={%
       \draw[##1,/tikz/.cd,yshift=-0.25em]
        (0cm,0cm) rectangle (4pt,0.9em);},
   },
}
\definecolor{mycolor1}{rgb}{1,0,0}
\definecolor{mycolor2}{rgb}{0,1,1}
%\definecolor{mycolor3}{rgb}{1,0,1}
\definecolor{mycolor3}{rgb}{0.5,0,0}
\definecolor{mycolor4}{rgb}{0,0,0.5}
\definecolor{mycolor5}{rgb}{0,0.5,0}
\definecolor{mycolor6}{rgb}{0.215,0,0.392}%
%
\begin{tikzpicture}

\begin{axis}[
width=\columnwidth, height=1.6in,ymode=log,ybar,ymin=10,ymax=900000,yminorticks=true, ymajorgrids, yminorgrids,grid style={dotted},xtick={2},xticklabels=\empty,xmin=1.7,xmax=2.4,legend columns=1, legend style={draw=none,fill=none,at={(0.42, 1)}, anchor=north},legend cell align=left,ylabel style={align=center}, ylabel= Complexity in Real Multiplications,x tick label style={anchor=north}, every node near coord/.append style={rotate=90, anchor=east,xshift=5pt,yshift=-7pt},bar width=12.5pt,enlarge x limits=0.05]


   
 

%\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor3] coordinates
%    {(1.9,2838)};
%	\addlegendentry{\scriptsize \systemname JD\&D};



    \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north west lines,pattern color = mycolor5] coordinates
    {(1.9,120)};
	 \addlegendentry{\scriptsize DFT-s-L MMSE};
	 
	 
	    \addplot[red!20!black,fill=mycolor2] coordinates
	 {(2,946)};
	 \addlegendentry{\scriptsize \systemname};
    

 %  
    
% \addplot[red!20!mycolor2, line width = .4mm,fill=mycolor2,pattern=grid,pattern color = mycolor2] coordinates
%     {(2,6) (4,8) (6,10) (8,11) (10,12) (12,36)};
% 	\addlegendentry{UEs with BPSK, 0.5 LDPC code rate (IDD)};

    
	\addplot[red!20!mycolor4, line width = .4mm,fill=mycolor4,pattern=north east lines,pattern color = mycolor4] coordinates
    {(2.1,6134)};
	\addlegendentry{\scriptsize DL-GAMP \cite{DL_GAMP}};
    
	
	% \addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=north east lines,pattern color = mycolor3] coordinates
 %    {(2,11.7) (4,21.8) (6,26.64) (8,26.6) (10,22.8)};
	% \addlegendentry{\small Decentralized NL-COMM (32 PEs)};
	\addplot[red!20!mycolor3, line width = .4mm,fill=mycolor3,pattern=horizontal lines,pattern color = mycolor3] coordinates
    {(2.2,803108)};
	\addlegendentry{\scriptsize Joint subcarrier processing \cite{SC-FDMblccirc}};
% 	\addplot[red!20!black,fill=mycolor4,pattern=north west lines,pattern color = mycolor4] coordinates
%     {(2,12) (4,23) (6,32) (8,36) (10,24)};
% 	\addlegendentry{ Decentralized NL-COMM (256 PEs)};

\end{axis}
\end{tikzpicture}%

==> figures/tp3.tikz <==
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%4pink
%\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor1}{rgb}{1,0,0}
\definecolor{mycolor2}{rgb}{0,1,1}
\definecolor{mycolor3}{rgb}{0.5,0,0}
\definecolor{mycolor4}{rgb}{0,0,1}
\definecolor{mycolor5}{rgb}{0,0.5,0}
\definecolor{mycolor6}{rgb}{0.07843,0.16863,0.54902}%
%
\begin{tikzpicture}

\begin{axis}[
width=\columnwidth, height=1.6in,
xmin=2, xmax=5,  xlabel near ticks, xlabel={SNR (dB)}, xmajorgrids, grid style={dotted}, ymin=0, ymax=8, yminorticks=true, ymajorgrids, yminorgrids,
ylabel style={align=center}, ylabel={Achievable Spectral\\ Efficiency (bits/s/Hz)},
legend columns=1, legend style={cells={align=center},at={(1,0)},anchor=south east,draw=none, fill=none}]





\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={fill=mycolor5,solid}]
table[row sep=crcr,smooth]{%
  2 3.28\\
    3  3.61\\
    4 3.7\\
    5 3.9\\
};
\addlegendentry{\scriptsize DFT-s-L MMSE};

\addplot [color=mycolor2,line width=0.5pt,mark size=3.0pt,mark=square,mark options={fill=mycolor2,solid}]
table[row sep=crcr,smooth]{%
	2 4.5\\
	3  5.76\\
	4 6.71\\
	5 7.15\\
};
\addlegendentry{\scriptsize \systemname};

\addplot [color=mycolor4,dashed,line width=0.5pt]
table[row sep=crcr,smooth]{%
   2 3.65\\
    3  4.23\\
    4 4.67\\
    5 5.11\\
};
\addlegendentry{\scriptsize DL GAMP \cite{DL_GAMP}};

\addplot [color=mycolor3,line width=0.5pt]
table[row sep=crcr,smooth]{%
 2 3.28\\
3  3.61\\
4 3.7\\
5 3.9\\
};
\addlegendentry{\scriptsize LMMSE with joint sub. processing};
% \addplot [color=mycolor3,dashed,line width=0.5pt,mark size=3.0pt,mark=square,mark options={fill=mycolor3,solid}]
% table[row sep=crcr,smooth]{%
%   16 9.1\\
%     17  18\\
%     18 28.8\\
% 	19	35.7\\
% 	20	36\\
%     21  36\\
% };
% \addlegendentry{\small MPNL $N_{PE}=4$};



%\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=diamond,mark options={fill=mycolor3,solid}]
%table[row sep=crcr,smooth]{%
% 2 4.25\\
%    3  5.45\\
%    4 5.55\\
%    5 5.59\\
%};
%\addlegendentry{\small  \systemname JD\&D};
% \addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={fill=mycolor5,solid}]
% table[row sep=crcr,smooth]{%
%   23 38.55\\
%     24  55.55\\
%     25 69.6\\
% 	26	71.4\\
% 	27	72\\
%     28  72\\
% };
% \addlegendentry{Common phase compensation (5\% CFO))};

% \addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=square,mark options={fill=mycolor5,solid}]
% table[row sep=crcr,smooth]{%
%   16  7\\
%   17  34\\
% 	18 47.4\\
% 	19	48\\
% 	20	48\\
% };
% \addlegendentry{Proposed scheme (5\% CFO))};
% \addplot [color=mycolor4,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={fill=mycolor4,solid}]
% table[row sep=crcr,smooth]{%
%  -4 1.3743\\
%     -3  1.5872\\
%     -2 1.8171\\
% 	-1	2.062\\
% 	0	2.321\\
%     1  2.593\\
%      2  2.8756\\
%       3  3.1668\\
%        4  3.456\\
%          5  3.770\\
% };
% \addlegendentry{\small 4 UEs};



%\addplot [color=mycolor1,solid,line width=0.5pt,mark size=2.0pt,mark=square,mark options={solid}]
%table[row sep=crcr]{%
%%18	0.2133\\
%%20	0.0481\\
%%22	0.0100\\
%%24	0.0009\\
%18	0.2140\\
%20	0.0493\\
%22	0.0120\\
%24	0.0025\\
%};
%\addlegendentry{\scriptsize K-Best (K=32,14400 Visited nodes)};

%\addplot [color=mycolor5,solid,line width=0.5pt,mark size=3.0pt,mark=triangle*,mark options={fill=mycolor5}]
%table[row sep=crcr]{%
%	18	0.2427\\
%	20	0.0455\\
%	22	0.0043\\
%	24	0.00019\\
%};
%\label{p81}
%%\addlegendentry{\scriptsize FSD 4096};
%
%\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=o,mark options={solid}]
%table[row sep=crcr]{%
%	18	0.2377\\
%	20	0.0429\\
%	22	0.0048\\
%	24	0.00047\\
%};
%\label{p82}
%%\addlegendentry{\scriptsize a-Multisphere~$N_{PE}\!=\!384$};
%
%\addplot [color=mycolor5,dashed,line width=0.5pt,mark size=3.0pt,mark=triangle*,mark options={fill=mycolor5,solid}]
%table[row sep=crcr]{%
%	18	0.2284\\
%	20	0.0368\\
%	22	0.0034\\
%	24	0.0003\\
%};
%\label{p83}
%\addlegendentry{\scriptsize a-Multisphere~$N_{PE}\!=\!512$};

%\node [draw,fill=white][anchor=north east] at (rel axis cs: 1,1) {\shortstack[l]{
%        \ref{p81} \small FSD 4096\\
%		\ref{p82} \small a-Multisphere $N_{PE}\!=\!384$ \\
%		\ref{p83} \small a-Multisphere $N_{PE}\!=\!512$}};

\end{axis}
\end{tikzpicture}%
